Low-energy nuclear physics and global neutron star properties

We address the question of the role of low-energy nuclear physics data in constraining neutron star global properties, e.g., masses, radii, angular momentum, and tidal deformability, in the absence of a phase transition in dense matter. To do so, we assess the capacity of 415 relativistic mean field and non-relativistic Skyrme-type interactions to reproduce the ground state binding energies, the charge radii and the giant monopole resonances of a set of spherical nuclei. The interactions are classified according to their ability to describe these characteristics and we show that a tight correlation between the symmetry energy and its slope is obtained providing $N=Z$ and $N\ne Z$ nuclei are described with the same accuracy (mainly driven by the charge radius data). By additionally imposing the constraints from isobaric analog states and neutron skin radius in $^{208}$Pb, we obtain the following estimates: $E_{sym,2}=31.8\pm 0.7$ MeV and $L_{sym,2}=58.1\pm 9.0$ MeV. We then analyze predictions of neutron star properties and we find that the 1.4$M_\odot$ neutron star (NS) radius lies between 12 and 14 km for the "better" nuclear interactions. We show that i) the better reproduction of low-energy nuclear physics data by the nuclear models only weakly impacts the global properties of canonical mass neutron stars and ii) the experimental constraint on the symmetry energy is the most effective one for reducing the uncertainties in NS matter. However, since the density region where constraints are required are well above densities in finite nuclei, the largest uncertainty originates from the density dependence of the EDF, which remains largely unknown.

==> supplemental-material.txt <==


########
#In this material we present the classification letters of the rms deviation presented in the paper. They are calculate according to:
# A, if σ < 1;
# B, if 1 < σ < 2;
# C, if 2 < σ < 3;
# D, if σ > 3.
# For the reference of the models, see Phys. Rev. C 85, 035201 (2012), Phys. Rev. C 90, 055203 (2014), and this paper itself.
########

New contours in (Esym,2 Lsym,2) diagram: 

# D4:
Esym: [29.85, 31.97, 33.06, 37.26, 39.42, 38.58, 36.44, 30.97]
Lsym: [50.3, 45.36, 55.45, 99.14, 126.6, 124.57, 115.71, 61.79]

# D4+IAS:
Esym: [29.85, 31.97, 33.06, 33.96, 34.54, 30.97]
Lsym: [50.3, 45.36, 55.45, 71.55, 88.03, 61.79]

# D4sym (D4+IAS+\Delta r_{np}):
Esym: [29.85, 32.01, 32.54, 32.74, 31.98, 30.97]
Lsym: [50.3, 48.15, 61.52, 70.45, 67.44, 61.79]


# Relativistic density-dependent parametrizations:
# name	 global approach   detailed analysis

 TW99	       DBB	       DDBCB
 DD-ME1	       BAB	       BBAAB
 DD-ME2	       BAB	       BAAAB
 PKDD	       BBC	       BBBBC
 DD 	       DBB	       DDABB
 DD-F	       DBB	       DDABB
 DD2	       DAB	       DDABB
 DD-MEd	       BBB	       CBBAB
 DDHdelta      DBC	       DDBBC


# Relativistic mean-field parametrizations (constant couplings):
# name    global approach  detailed analysis

 BSR1	       BBB	       BBABB
 BSR2	       BAB	       BAABB
 BSR3	       AAB	       BAAAB
 BSR4	       AAB	       BAAAB
 BSR5	       AAB	       BAAAB
 BSR6	       AAB	       BAAAB
 BSR7	       AAA	       BAAAA
 BSR8	       BBB	       BBABB
 BSR9	       BBB	       BBBBB
 BSR10	       BBB	       BAABB
 BSR11	       ABB	       BAABB
 BSR12	       AAB	       BAAAB
 BSR13	       AAA	       BAAAA
 BSR14	       BAB	       BAAAB
 BSR15	       BBB	       BBBBB
 BSR16	       BBB	       BBBBB
 BSR17	       BBB	       BBBBB
 BSR18	       ABA	       BABBA
 BSR19	       ABA	       BABBA
 BSR20	       ABB	       BABBB
 BSR21	       ABA	       BAABA
 BKA20	       DBB	       DDABB
 BKA22	       DBA	       DDABA
 BKA24	       DBA	       CDABA
 SIG-OM	       BBC	       BBBBC
 FSUGold       CBB	       BCBAB
 FSUGZ00       BAB	       BAABB
 FSUGZ03       BBB	       BBBBB
 FSUGZ06       BBB	       BBBBB
 TM1*	       DBD	       DDCBD
 G1	           DBA	       DDBCA
 G2	           DDB	       DDDDB
 C1 	       CAD	       DBAAD
 G2*	       DDB	       DDDCB
 Z271*	       DCB	       DDCCB
 MA	           DDD	       DDDDD
 LA	           DDD	       DDDDD
 HC 	       DDB	       DDDDB
 FSUGold4      DBB	       CDBBB
 FSUGold5      DBB	       DDBBB
 SVI-1	       BBC	       BBBBC
 SVI-2	       BBC	       BBBBC
 NL3v1	       BAC	       BBAAC
 NL3v2	       BAC	       BBAAC
 NL3v3	       BAC	       BBAAC
 NL3v4	       BAC	       BBAAC
 NL3v5	       BAC	       BCAAC
 NL3v6	       BAC	       BCAAC
 S271v1	       DBC	       DDBAC
 S271v2	       DBC	       DDBAC
 S271v3	       DBC	       DDBAC
 S271v4	       DBC	       DDBAC
 S271v5	       DBC	       DDBAC
 S271v6	       DBD	       DDBAD
 Z271v1	       DCB	       DDCCB
 Z271v2	       DCB	       DDCCB
 Z271v3	       DCB	       DDCCB
 Z271v4	       DCB	       DDCCB
 Z271v5	       DCB	       DDCCB
 Z271v6	       DCB	       DDCCB
 Z271s1	       DCB	       DDCCB
 Z271s2	       DBD	       DDCBD
 Z271s3	       DBD	       DDCBD
 Z271s4	       DBD	       DDCBD
 Z271s5	       DBD	       DDCBD
 Z271s6	       DCC	       DDCCC
 IU-FSU	       CBB	       CDBBB
 FSU-I	       CBB	       BCBBB
 FSU-II	       CBB	       BCBBB
 FSU-III       CBB	       BCBAB
 FSU-IV	       CBB	       BDBBB
 FSU-V	       DBB	       BDBBB
 IUFSU*	       BBB	       BBBBB
 LHS	       DBD	       DDACD
 NL1	       BAA	       CBBAA
 NL2	       DAD	       DDBAD
 NL3	       AAC	       BAAAC
 NLB	       DAD	       DDAAD
 NLC	       DBA	       DDABA
 NLB1	       DCC	       DDBDC
 NLB2	       DDA	       DDBDA
 NL3*	       BAB	       BBAAB
 NLRA1	       BAC	       ABAAC
 Q1	           BAB	       BBAAB
 LW	           DDD	       DDDDD
 L1	           DDD	       DDDDD
 L2	           DBD	       DDABD
 L3 	       DDD	       DDDDD
 NL3-II	       AAC	       AAAAC
 GM1	       CCD	       DBCCD
 GM3	       DDA	       DDDDA
 S271	       DBC	       DDBAC
 NLS	       CAB	       CBAAB
 TM1	       BAD	       BBAAD
 PK1	       BBC	       BBABC
 TM2	       DDD	       DDBDD
 TMA	       DBD	       DDBAD
 NLSV1	       ABC	       BAABC
 NLSV2	       BBD	       BBBAD
 Z271	       DBD	       DDCBD
 NLD	       DAD	       DDAAD
 LB	           DDD	       DDDDD
 HD	           DDD	       DDDDD
 NLRA	       DDD	       DDCDD
 DJM	       DDD	       DDDDD
 DJM-C	       DDD	       DDDDD
 EMFT1	       DDA	       DDDDA
 SMFT1	       DDA	       DDDDA
 SMFT2	       DDB	       DDDDB
 Hybrid	       DAA	       DDAAA
 ER	           BAA	       BAAAA
 E	           BAA	       BAAAA
 Q2	           BAC	       CBAAC
 MS1	       DAB	       DDAAB
 GM2	       DDA	       DDDCA
 GL1	       DCA	       DDCBA
 GL2	       DCA	       DDDCA
 GL3	       DDA	       DDDDA
 GL4	       DCC	       DDCCC
 GL5	       DCC	       DDDCC
 GL6	       DDA	       DDDDA
 GL7	       DCD	       DDDCD
 GL8	       DDC	       DDDDC
 GL82	       DCC	       DDBCC
 SRK3M5	       DBD	       DDBAD
 SRK3M7	       DBD	       DDCBD
 NLM	       DDA	       DDDDA
 NLM2	       DDB	       DDDDB
 NLM3	       DCA	       DDADA
 NLM4	       DDD	       DDDDD
 NLM6	       DDA	       DDDDA
 NL1J5	       DAA	       CDBAA
 RSk1*	       DCB	       DDCCB
 H1	           DCD	       DDBCD
 NLrho	       DDB	       DDDDB
 NL-VT1	       DCB	       DDBCB
 P-067	       DCB	       DDBCB
 P-070	       DDC	       DDDDC
 P-075	       DDD	       DDDDD
 P-080	       DDA	       DDDDA
 MS2	       DBB	       DDBBB
 GL9	       DDA	       DDDDA
 MS3	       DAB	       DDAAB
 RMF201	       DCD	       DDBDD
 RMF202	       DCD	       DDBDD
 RMF203	       DCD	       DDBDD
 RMF204	       DCD	       DDBDD
 RMF205	       DDD	       DDBDD
 RMF206	       DDD	       DDBDD
 RMF301	       DDA	       DDDCA
 RMF302	       DDA	       DDDDA
 RMF303	       DDA	       DDDDA
 RMF304	       DDA	       DDDDA
 RMF305	       DDA	       DDDDA
 RMF306	       DDA	       DDDDA
 RMF307	       DDA	       DDDDA
 RMF308	       DDA	       DDDDA
 RMF309	       DDA	       DDDDA
 RMF310	       DDA	       DDDDA
 RMF311	       DDA	       DDDDA
 RMF312	       DDA	       DDDDA
 RMF313	       DDA	       DDDDA
 RMF314	       DDA	       DDDDA
 RMF315	       DDA	       DDDDA
 RMF316	       DDA	       DDDDA
 RMF317	       DDA	       DDDDA
 RMF401	       DCB	       DDCBB
 RMF402	       DCB	       DDCBB
 RMF403	       DCB	       DDCCB
 RMF404	       DCB	       DDCCB
 RMF405	       DCB	       DDCCB
 RMF406	       DDA	       DDDDA
 RMF407	       DCB	       DDCCB
 RMF408	       DCB	       DDCCB
 RMF409	       DCB	       DDCCB
 RMF410	       DCC	       DDCCC
 RMF411	       DCB	       DDDCB
 RMF412	       DCB	       DDDCB
 RMF413	       DCB	       DDDCB
 RMF414	       DCB	       DDDCB
 RMF415	       DCB	       DDDCB
 RMF416	       DCB	       DDDCB
 RMF417	       DCB	       DDDCB
 RMF418	       DCB	       DDDCB
 RMF419	       DCB	       DDDCB
 RMF420	       DCB	       DDDCB
 RMF421	       DCB	       DDDCB
 RMF422	       DDA	       DDDDA
 RMF423	       DDA	       DDDDA
 RMF424	       DDA	       DDDDA
 RMF425	       DDA	       DDDDA
 RMF426	       DDA	       DDDDA
 RMF427	       DDA	       DDDDA
 RMF428	       DDA	       DDDCA
 RMF429	       DDA	       DDDDA
 RMF430	       DDA	       DDDDA
 RMF431	       DDA	       DDDDA
 RMF432	       DDA	       DDDDA
 RMF433	       DDA	       DDDDA
 RMF434	       DDA	       DDDDA
 NL06	       CCA	       BCBCA
 NL065	       BAC	       CBAAC
 NL07	       DAC	       DCAAC
 NL075	       DAD	       DDBAD
 FAMA1	       BBA	       BBABA
 FAMA2	       DBA	       DDABA
 FAMA3	       DAB	       DDAAB
 FAMA4	       DAC	       DDAAC
 FAMA5	       DAD	       DDAAD
 FAMB1	       DBA	       DDBBA
 FAMB2	       DBB	       DDBBB
 FAMB3	       DBC	       DDBAC
 FAMB4	       DAC	       DDBAC
 FAMB5	       DAD	       DDBAD
 FAMC1	       DBA	       DDBBA
 FAMC2	       DBB	       DDBBB
 FAMC3	       DBC	       DDBBC
 FAMC4	       DBD	       DCBAD
 FAMC5	       DAD	       DDBAD
 GPS	       DCD	       DDCCD
 NL4	       BAC	       BBAAC
 FSUmax	       BBB	       BCBAB
 NL3max	       BAC	       BCAAC
 TFcmax	       DAB	       DCAAB
 FSUGold2      ABB	       AAABB
 SINPB	       AAA	       AAAAA
 SINPA	       AAA	       AAAAA
 IOPB-I	       CAA	       BDAAA
 FSUGarnet     BBB	       ABBBB
 FSU2R	       CAB	       ADAAB
 FSU2H	       DBB	       BDABB
 BigAppl       DAB	       CDAAB


# Skyrme parametrizations:
# name    global approach  detailed analysis

 BSk10	       DBA	       DDBAA
 BSk11	       DAA	       DDBAA
 BSk12	       DAA	       DDBAA
 BSk13	       DAA	       DDBAA
 BSk14	       DAA	       DDBAA
 BSk15	       DBB	       DDBBB
 BSk16	       DBB	       DDBAB
 BSk17	       DBB	       DDBAB
 BSk1	       DBA	       DDBAA
 BSk2	       DAA	       DDBAA
 BSk2p	       DAA	       DDBAA
 BSk3	       DAA	       DDBAA
 BSk4	       DAA	       DDBAA
 BSk5	       DAA	       DDBAA
 BSk6	       DBA	       DDBAA
 BSk7	       DBA	       DDBAA
 BSk8	       DBA	       DDBAA
 BSk9	       CBA	       BCCBA
 E  	       DCD	       DDBCD
 Es	           DBB	       DDBBB
 FPLyon	       BBA	       ABCAA
 Gs	           DBA	       CDBBA
 KDE0v1	       DBA	       DDBBA
 KDE0v	       DBA	       DDBAA
 KDE	       DBA	       DDCBA
 LNS1	       CBB	       BCABB
 LNS5	       DBB	       DDBBB
 MSL0	       DBA	       DDBAA
 MSk1	       DBA	       DDCBA
 MSk2	       DBA	       DDCBA
 MSk3	       DBA	       DDCBA
 MSk4	       DBA	       DDCBA
 MSk5	       DBA	       DDCBA
 MSk5s	       DBB	       CDBAB
 MSk6	       DBA	       DDCBA
 MSk7	       DBA	       DDCBA
 MSk8	       DBA	       DDCBA
 MSk9	       DBA	       DDCBA
 MSkA	       DDD	       DDDDD
 NRAPR	       DAA	       DDABA
 PRC45	       DCC	       DDDCC
 QMC1	       DDA	       DDDDA
 QMC2	       DDC	       DDDDC
 QMC3	       DDD	       DDBDD
 QMC600	       DDA	       DDDCA
 QMC650	       DDA	       DDBDA
 QMC700	       DDA	       DDBDA
 QMC750	       DDB	       DDDDB
 RATP	       BBA	       BCBBA
 Rs	           DBA	       CDBBA
 SAMi	       DBB	       DBBAB
 SD1	       BBA	       BABAA
 SGII	       DBA	       DCBBA
 SGI	       DBB	       DDBBB
 SGOI	       DDD	       DDBDD
 SIII	       DDD	       DDBDD
 SII	       DCD	       DDBCD
 SIV	       DBD	       DDBAD
 SI	           DCD	       DDBCD
 SK255	       DAB	       DDBAB
 SK272	       DAB	       DDBAB
 SKRA	       CBA	       DBCAA
 SKX	       DBC	       DDBBC
 SKXce	       DBC	       DDBBC
 SKXm	       DBA	       DDBBA
 SKa	       BBB	       BBBAB
 SKb	       DBC	       BDBBC
 SKz2	       DBA	       CDBAA
 SKz3	       DBA	       CDBAA
 SKz4	       DBA	       CDBAA
 SLBE	       BBA	       BBCBA
 SLy0	       BBA	       BBBAA
 SLy10	       DCA	       DDBCA
 SLy1	       BBA	       ABCBA
 SLy230a       BBA	       BBCBA
 SLy230b       BBA	       BBBBA
 SLy2	       BBA	       BBBAA
 SLy3	       BBA	       BBBAA
 SLy4	       BBA	       BBBBA
 SLy5	       ABA	       AABBA
 SLy6	       DBA	       DDCBA
 SLy7	       DBA	       DDCBA
 SLy8	       BBA	       BBBAA
 SLy9	       CDA	       CCCDA
 SV-K218       DDA	       DDDDA
 SV-K226       DDA	       DDDDA
 SV-K241       DDA	       DDDDA
 SV-bas	       DDA	       DDDDA
 SV-kap00      DCA	       DDCCA
 SV-kap02      DCA	       DDCCA
 SV-kap06      DDA	       DDDDA
 SV-mas07      DCA	       DDCCA
 SV-mas08      DCA	       DDCCA
 SV-mas10      DDA	       DDDDA
 SV-min	       DDA	       DDDDA
 SV-sym28      DCB	       DDDCB
 SV-sym32      DDA	       DDDDA
 SV-sym34      DDA	       DDDDA
 SV-tls	       DDC	       DDDDC
 SVII	       CDD	       BCBDD
 SV	           DBD	       DDBAD
 Sefm074       CBA	       DCBBA
 Sefm081       DBA	       DCBCA
 Sefm09	       DCB	       DDBCB
 Sefm1	       DCB	       DDBCB
 SkI3	       DBB	       DDBAB
 SkI4	       DBB	       DDBBB
 SkI5	       CAB	       DCBAB
 SkI6	       DBB	       DDBAB
 SkM1	       BBA	       ABCBA
 SkMP	       DBA	       CDBAA
 SkM	       CBA	       DCCAA
 SkMs	       CBA	       ADCAA
 SkO	       DBA	       DDBAA
 SkOp	       DBA	       DCBAA
 SkS1	       CBA	       BCBAA
 SkS3	       DBA	       DCBAA
 SkSC10	       DBB	       DDCBB
 SkSC11	       DBA	       DDCBA
 SkSC14	       DBA	       DDCAA
 SkSC15	       DBA	       DDCBA
 SkSC1	       DBA	       DDBBA
 SkSC2	       DBA	       DDCAA
 SkSC3	       DBA	       DDCBA
 SkSC4	       DBA	       DDBBA
 SkSC4o	       DBA	       DDCBA
 SkSC5	       DBA	       BDBBA
 SkSC6	       DBB	       BDBAB
 SkT1	       DBA	       DDCBA
 SkT1a	       DBA	       DDCAA
 SkT1s	       DBA	       DDCBA
 SkT2	       DBA	       DDCBA
 SkT2a	       DBA	       DDCBA
 SkT3	       DBA	       DDCAA
 SkT3a	       DBA	       DDCBA
 SkT3s	       DBA	       DDCBA
 SkT4	       DBA	       DDCBA
 SkT4a	       DBA	       DDCAA
 SkT5	       DCB	       DDDBB
 SkT5a	       DCB	       DDDBB
 SkT6	       DBA	       DDCBA
 SkT6a	       DBA	       DDCBA
 SkT7	       DBA	       DDCBA
 SkT7a	       DBA	       DDCAA
 SkT8	       DBA	       DDCBA
 SkT8a	       DBA	       DDCAA
 SkT9	       DBA	       DDCBA
 SkT9a	       DBA	       DDCAA
 SkT	       DBD	       DDBAD
 Ska25s20      DDA	       DDDDA
 Ska35s15      DDA	       DDDDA
 Ska35s20      DDA	       DDCDA
 Ska35s25      DCB	       DDCDB
 Ska45s20      DCC	       DDCCC
 Skxs15	       DBA	       DDCBA
 Skxs20	       DBA	       DDCBA
 Skyrme1p      DCD	       DDBCD
 Ssk	       DBA	       DDCAA
 T  	       DBA	       DDCAA
 UNEDF0	       BBA	       ABCAA
 ZR1b	       DDD	       DDDDD
 ZR1c	       DDD	       DDDDD
 Z             DCD	       DDBDD
 Zs	           DBA	       DDBCA
 Zss	       CBA	       DCBBA
 f+ 	       DBA	       DDCBA
 f-	           DBA	       DDCBA
 f0	           DBA	       DDCBA
 v075	       DBA	       DDCBA
 v080	       DBA	       DDCBA
 v090	       DBA	       DDCBA
 v100	       DBA	       CDBAA
 v105	       DBA	       CDBAA
 v110	       DBA	       DDCBA


# We provide the parameters of the Skyrme force SD1 (SD stands for Standard Dynamic) which, to our knowledge, has not been published. It has been obtained in 2006 by T. Lesinski, K. Bennaceur and C. Simenel for dynamical TDHF calculations with an effective mass $m^*/m_N\approx 1$, without center of mass corrections and without $j^2$ terms.

name = "SD1",
t0 = -1817.669789, t1 = 228.977530, t2 = -148.240771, t3 = 13116.026443,
x0 =     0.108571, x1 =  -0.770703, x2 =   -0.101187, x3 =     0.007975,
w  =    97.920195, 
sigma = 1.0/3.0, 
j2terms = .false.,
hb2m = 20.73553, 
cm1 = .false.
